Chains of Reasoning over Entities, Relations, and Text using Recurrent Neural Networks

Our goal is to combine the rich multistep inference of symbolic logical reasoning with the generalization capabilities of neural networks. We are particularly interested in complex reasoning about entities and relations in text and large-scale knowledge bases (KBs). Neelakantan et al. (2015) use RNNs to compose the distributed semantics of multi-hop paths in KBs; however for multiple reasons, the approach lacks accuracy and practicality. This paper proposes three significant modeling advances: (1) we learn to jointly reason about relations, entities, and entity-types; (2) we use neural attention modeling to incorporate multiple paths; (3) we learn to share strength in a single RNN that represents logical composition across all relations. On a largescale Freebase+ClueWeb prediction task, we achieve 25% error reduction, and a 53% error reduction on sparse relations due to shared strength. On chains of reasoning in WordNet we reduce error in mean quantile by 84% versus previous state-of-the-art. The code and data are available at https://rajarshd.github.io/ChainsofReasoning

==> sections_bak/david_comments.txt <==
line 278: 
awkward nexted parens (discuss)

line 164:
you should be citing the PRA stuff here (discuss)

line 288:
You already mentioned the shortcomings of taking the max path in the previous section. You shouldn’t have mentioned it there. That should only talk about the baseline model. Reserve your critique of it for this section. 

Line 340:
I think it would be helpful if you related entities vs. relations to nodes vs. edges. (discuss, I have mentioned it once before)

line 358:
I’d also say something about the cold-start problem for new entities. Using their annotated types is a step in the right direction of representing them by predicted types. -- Important point. I couldnt find a good way to put it. Ask David for help.

line 570
It feels a bit like cheating to only mention here that you got all the way to 68 with a trivial change. The huge accuracy jump in the intro/abstract doesn’t acknowledge this -- changed it to 13.7 but I think it still needs disucssion

======================================================
line 81:
"or be present in” should be  "or are present in” (done)

line 184:
Why is it necessary to sigmoid here? Is it because you are training with the log loss? If so, you shouldn’t say ‘similarity.’ You should refer to the probability of the path expressing that relation. (done)

equation (3)
There is no sigmoid in it, but you refer to a sigmoid. (done)

line 190: 
not grammatical (done)

line 307:
You should also mention the sparsity of gradients for top-k (done)

line 389:
should be "proposed *an* extension” (done)

line 422:
I wouldn’t say ‘explore.’ I’d say ‘exploit’ (done)

line 444
should be ‘training examples’ (done)

line 445
should be an eqref in parens for the equations (done)

line 452
All discussion of earlier papers should still be in the present tense. For example, you should say that Sherlock ‘extracts’ rather than ‘extracted.’ A number of spots in this section need to be changed. (done)

line 477
‘multiple’ should be ‘multiplicative’ (done)

line 486
I think you should devote a bit more space to discussing Toutanova (done)

Line 540
Everything should still be in the present tense. Say the ‘dataset has’ not the ‘dataset had’ (done)

line 522
You definitely need to mention something about LSTMs and why you don’t use them. Everything that came up as a question in the EMNLP reviews should be addressed in the text of this paper. (done)

Figure 3:
Why is LSE so much worse than the others at the beginning?

====
overall:

The capitalization in RNN-path is weird. I’d call it RNN-Path. Also, I think Path-RNN is better.

overall:

 you need to make sure there isn’t any new related work. I’d check out the list of emnlp accepted papers carefully. 



line 646:

say what PRA stands for

lines 674-680

say something like “improves by X percent”

line 718

rather than multi-tasking, I’d say multi-task learning


line 734

you didn’t capitalize model in ‘Single model’

line 764:

"mitigates the problem of unseen entities by representing them as a function of their annotated types.”

This isn’t quite accurate. They still need to be annotated in the KB. They can’t be completely unseen. 






